Hubble Space Telescope Observations of Mira Variables in the Type Ia Supernova Host NGC 1559: An Alternative Candle to Measure the Hubble Constant

We present year-long, near-infrared Hubble Space Telescope WFC3 observations used to search for Mira variables in NGC 1559, the host galaxy of the Type Ia supernova (SN Ia) 2005df. This is the first dedicated search for Miras, highly-evolved low-mass stars, in a SN Ia host and subsequently the first calibration of the SN Ia luminosity using Miras in a role historically played by Cepheids. We identify a sample of 115 O-rich Miras with P < 400 days based on their light curve properties. We find that the scatter in the Mira Period-Luminosity Relation (PLR) is comparable to Cepheid PLRs seen in SN Ia supernova host galaxies. Using a sample of O-rich Miras discovered in NGC 4258 with HST F160W and its maser distance, we measure a distance modulus for NGC 1559 of mu1559 = 31.41 +/- 0.050 (statistical) +/- 0.060 (systematic) mag. Based on the light curve of the normal, well-observed, low-reddening SN 2005df, we obtain a measurement of the fiducial SN Ia absolute magnitude of MB0 = -19.27 +/- 0.13 mag. With the Hubble diagram of SNe Ia we find H0 = 72.7 +/- 4.6 kms-1 Mpc-1. Combining the calibration from the NGC 4258 megamaser and the Large Magellanic Cloud detached eclipsing binaries gives a best value of H0 = 73.3 +/- 4.0 km s-1 Mpc-1. This result is within 1-sigma of the Hubble constant derived using Cepheids and multiple calibrating SNe Ia. This is the first of four expected calibrations of the SN Ia luminosity from Miras which should reduce the error in H0 via Miras to ~3%. In light of the present Hubble tension and JWST, Miras have utility in the extragalactic distance scale to check Cepheid distances or calibrate nearby SNe in early-type host galaxies that would be unlikely targets for Cepheid searches.

==> README.txt <==
Should be the same tex file basically as the one in N1559 Paper, but with changes made so that the plots and stuff can actually be compiled. 

